Strange and charmed baryons using N_f=2 twisted mass QCD

We compute the mass spectrum for strange/charmed baryons in the partially quenched approach using N_f=2 twisted mass QCD configurations. We investigate two main issues: the size of lattice artefacts using three values of the lattice spacing (the smallest of which is approximately 0.05 fm) and the dependence of baryon masses on meson (or quark) masses. We thus perform a global fit in order to extrapolate simultaneously to the continuum limit and to the physical point. We estimate the masses of Omega_{sss}, Xi_{dss}, Lambda_{uds}, Omega_{ccc}, Xi_{dcc}, Lambda_{udc}.

==> Logo.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{Logo.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(1620,1620)(1,-781)
\end{picture}%

